Towards a Sustainable Age of Information Metric: Carbon Footprint of Real-Time Status Updates

The timeliness of collected information is essential for monitoring and control in data-driven intelligent infrastructures. It is typically quantified using the Age of Information (AoI) metric, which has been widely adopted to capture the freshness of information received in the form of status updates. While AoI-based metrics quantify how timely the collected information is, they largely overlook the environmental impact associated with frequent transmissions, specifically, the resulting Carbon Footprint (CF). To address this gap, we introduce a carbon-aware AoI framework. We first derive closed-form expressions for the average AoI under constrained CF budgets for the baseline $M/M/1$ and $M/M/1^*$ queuing models, assuming fixed Carbon Intensity (CI). We then extend the analysis by treating CI as a dynamic, time-varying parameter and solve the AoI minimization problem. Our results show that minimizing AoI does not inherently minimize CF, highlighting a clear trade-off between information freshness and environmental impact. CI variability further affects achievable AoI, indicating that sustainable operation requires joint optimization of CF budgets, Signal-to-noise Ratio (SNR), and transmission scheduling. This work lays the foundation for carbon-aware information freshness optimization in next-generation networks.

==> csv_data/3D_AoIvsCF_SNR.csv <==
SNR_min_dB,AoI_MM1_opt,AoI_MM1star_opt,CF_MM1_opt,CF_MM1star_opt,AoI_MM1_unopt,AoI_MM1star_unopt,CF_MM1_unopt,CF_MM1star_unopt,Yaxis_CF
-10,0.304088381453055,0.17454970945807,1.05139929285274,1.979802,0.305446717688352,0.261811472304302,99000.0,99000.0,0.0000e+00
-5,0.105479963829562,0.0605465323999816,3.32481781115935,6.26068363615668,0.105951133613478,0.0908152573829816,99000.0,99000.0,16500.0
0,0.0418132239811903,0.024001200120012,10.513998988544099,19.79802,0.042,0.036,99000.0,99000.0,33000.0
5,0.0203235970052829,0.0116659437478847,33.2481832092138,62.6068363615668,0.0204143807376793,0.0174980406322965,99000.0,99000.0,49500.0
10,0.0120867323279253,0.0069379027441121,105.1400807775,197.98020000000002,0.0121407227053513,0.010406333747444,99000.0,99000.0,66000.0
15,0.0083163928888633,0.0047736911111291,332.4815821379,626.0683459111,0.0083535414893886,0.0071601784194759,99000.0,99000.0,82500.0
20,0.0062799485320767,0.0036047520531762,1051.3696770507,1979.8018851013999,0.0063080002953948,0.0054068573960527,99000.0,99000.0,99000.0


==> csv_data/AoI_CF_CurveData_Constrained.csv <==
Lambda_Percent,AoI_MM1,AoI_MM1star,Carbon_Footprint,AoI_opt_MM1,CF_opt_MM1,AoI_opt_MM1star,CF_opt_MM1star,Yaxis
0.01,0.012120012,0.01212,0.000474195,0.012,0.0469,0.0002,0.0469,0.0000e+00
0.02,0.006120049,0.00612,0.000948391,0.012,0.0469,0.0002,0.0469,4.7857e-04
0.03,0.004120111,0.00412,0.001422586,0.012,0.0469,0.0002,0.0469,9.5714e-04
0.04,0.0031202,0.00312,0.001896781,0.012,0.0469,0.0002,0.0469,0.0014
0.05,0.002520316,0.00252,0.002370977,0.012,0.0469,0.0002,0.0469,0.0019
0.06,0.00212046,0.00212,0.002845172,0.012,0.0469,0.0002,0.0469,0.0024
0.07,0.001834918,0.001834286,0.003319367,0.012,0.0469,0.0002,0.0469,0.0029
0.08,0.001620835,0.00162,0.003793563,0.012,0.0469,0.0002,0.0469,0.0034
0.09,0.001454401,0.001453333,0.004267758,0.012,0.0469,0.0002,0.0469,0.0038
0.1,0.001321333,0.00132,0.004741953,0.012,0.0469,0.0002,0.0469,0.0043
0.11,0.001212541,0.001210909,0.005216149,0.012,0.0469,0.0002,0.0469,0.0048
0.12,0.001121964,0.00112,0.005690344,0.012,0.0469,0.0002,0.0469,0.0053
0.13,0.001045408,0.001043077,0.006164539,0.012,0.0469,0.0002,0.0469,0.0057
0.14,0.000979878,0.000977143,0.006638735,0.012,0.0469,0.0002,0.0469,0.0062
0.15,0.000923176,0.00092,0.00711293,0.012,0.0469,0.0002,0.0469,0.0067
0.16,0.000873657,0.00087,0.007587125,0.012,0.0469,0.0002,0.0469,0.0072
0.17,0.000830061,0.000825882,0.008061321,0.012,0.0469,0.0002,0.0469,0.0077
0.18,0.000791408,0.000786667,0.008535516,0.012,0.0469,0.0002,0.0469,0.0081
0.19,0.000756927,0.000751579,0.009009711,0.012,0.0469,0.0002,0.0469,0.0086
0.2,0.000726,0.00072,0.009483907,0.012,0.0469,0.0002,0.0469,0.0091
0.21,0.000698127,0.000691429,0.009958102,0.012,0.0469,0.0002,0.0469,0.0096
0.22,0.000672901,0.000665455,0.010432297,0.012,0.0469,0.0002,0.0469,0.01
0.23,0.000649983,0.000641739,0.010906493,0.012,0.0469,0.0002,0.0469,0.0105
0.24,0.000629095,0.00062,0.011380688,0.012,0.0469,0.0002,0.0469,0.011
0.25,0.00061,0.0006,0.011854883,0.012,0.0469,0.0002,0.0469,0.0115
0.26,0.000592501,0.000581538,0.012329078,0.012,0.0469,0.0002,0.0469,0.012
0.27,0.000576428,0.000564444,0.012803274,0.012,0.0469,0.0002,0.0469,0.0124
0.28,0.000561638,0.000548571,0.013277469,0.012,0.0469,0.0002,0.0469,0.0129
0.29,0.000548007,0.000533793,0.013751664,0.012,0.0469,0.0002,0.0469,0.0134
0.3,0.000535429,0.00052,0.01422586,0.012,0.0469,0.0002,0.0469,0.0139
0.31,0.00052381,0.000507097,0.014700055,0.012,0.0469,0.0002,0.0469,0.0144
0.32,0.000513071,0.000495,0.01517425,0.012,0.0469,0.0002,0.0469,0.0148
0.33,0.000503141,0.000483636,0.015648446,0.012,0.0469,0.0002,0.0469,0.0153
0.34,0.000493959,0.000472941,0.016122641,0.012,0.0469,0.0002,0.0469,0.0158
0.35,0.000485473,0.000462857,0.016596836,0.012,0.0469,0.0002,0.0469,0.0163
0.36,0.000477633,0.000453333,0.017071032,0.012,0.0469,0.0002,0.0469,0.0168
0.37,0.000470401,0.000444324,0.017545227,0.012,0.0469,0.0002,0.0469,0.0172
0.38,0.000463738,0.000435789,0.018019422,0.012,0.0469,0.0002,0.0469,0.0177
0.39,0.000457614,0.000427692,0.018493618,0.012,0.0469,0.0002,0.0469,0.0182
0.4,0.000452,0.00042,0.018967813,0.012,0.0469,0.0002,0.0469,0.0187
0.41,0.000446873,0.000412683,0.019442008,0.012,0.0469,0.0002,0.0469,0.0191
0.42,0.000442211,0.000405714,0.019916204,0.012,0.0469,0.0002,0.0469,0.0196
0.43,0.000437996,0.00039907,0.020390399,0.012,0.0469,0.0002,0.0469,0.0201
0.44,0.000434213,0.000392727,0.020864594,0.012,0.0469,0.0002,0.0469,0.0206
0.45,0.000430848,0.000386667,0.02133879,0.012,0.0469,0.0002,0.0469,0.0211
0.46,0.000427892,0.00038087,0.021812985,0.012,0.0469,0.0002,0.0469,0.0215
0.47,0.000425334,0.000375319,0.02228718,0.012,0.0469,0.0002,0.0469,0.022
0.48,0.000423169,0.00037,0.022761376,0.012,0.0469,0.0002,0.0469,0.0225
0.49,0.000421392,0.000364898,0.023235571,0.012,0.0469,0.0002,0.0469,0.023
0.5,0.00042,0.00036,0.023709766,0.012,0.0469,0.0002,0.0469,0.0234
0.51,0.000418992,0.000355294,0.024183962,0.012,0.0469,0.0002,0.0469,0.0239
0.52,0.000418369,0.000350769,0.024658157,0.012,0.0469,0.0002,0.0469,0.0244
0.53,0.000418134,0.000346415,0.025132352,0.012,0.0469,0.0002,0.0469,0.0249
0.54,0.000418292,0.000342222,0.025606548,0.012,0.0469,0.0002,0.0469,0.0254
0.55,0.000418848,0.000338182,0.026080743,0.012,0.0469,0.0002,0.0469,0.0258
0.56,0.000419813,0.000334286,0.026554938,0.012,0.0469,0.0002,0.0469,0.0263
0.57,0.000421196,0.000330526,0.027029134,0.012,0.0469,0.0002,0.0469,0.0268
0.58,0.000423011,0.000326897,0.027503329,0.012,0.0469,0.0002,0.0469,0.0273
0.59,0.000425273,0.00032339,0.027977524,0.012,0.0469,0.0002,0.0469,0.0278
0.6,0.000428,0.00032,0.02845172,0.012,0.0469,0.0002,0.0469,0.0282
0.61,0.000431214,0.000316721,0.028925915,0.012,0.0469,0.0002,0.0469,0.0287
0.62,0.000434938,0.000313548,0.02940011,0.012,0.0469,0.0002,0.0469,0.0292
0.63,0.000439201,0.000310476,0.029874306,0.012,0.0469,0.0002,0.0469,0.0297
0.64,0.000444033,0.0003075,0.030348501,0.012,0.0469,0.0002,0.0469,0.0302
0.65,0.000449473,0.000304615,0.030822696,0.012,0.0469,0.0002,0.0469,0.0306
0.66,0.000455559,0.000301818,0.031296892,0.012,0.0469,0.0002,0.0469,0.0311
0.67,0.000462341,0.000299104,0.031771087,0.012,0.0469,0.0002,0.0469,0.0316
0.68,0.000469871,0.000296471,0.032245282,0.012,0.0469,0.0002,0.0469,0.0321
0.69,0.00047821,0.000293913,0.032719478,0.012,0.0469,0.0002,0.0469,0.0325
0.7,0.000487429,0.000291429,0.033193673,0.012,0.0469,0.0002,0.0469,0.033
0.71,0.000497607,0.000289014,0.033667868,0.012,0.0469,0.0002,0.0469,0.0335
0.72,0.000508838,0.000286667,0.034142063,0.012,0.0469,0.0002,0.0469,0.034
0.73,0.000521228,0.000284384,0.034616259,0.012,0.0469,0.0002,0.0469,0.0345
0.74,0.000534901,0.000282162,0.035090454,0.012,0.0469,0.0002,0.0469,0.0349
0.75,0.00055,0.00028,0.035564649,0.012,0.0469,0.0002,0.0469,0.0354
0.76,0.000566695,0.000277895,0.036038845,0.012,0.0469,0.0002,0.0469,0.0359
0.77,0.000585183,0.000275844,0.03651304,0.012,0.0469,0.0002,0.0469,0.0364
0.78,0.000605701,0.000273846,0.036987235,0.012,0.0469,0.0002,0.0469,0.0368
0.79,0.000628527,0.000271899,0.037461431,0.012,0.0469,0.0002,0.0469,0.0373
0.8,0.000654,0.00027,0.037935626,0.012,0.0469,0.0002,0.0469,0.0378
0.81,0.000682527,0.000268148,0.038409821,0.012,0.0469,0.0002,0.0469,0.0383
0.82,0.000714608,0.000266341,0.038884017,0.012,0.0469,0.0002,0.0469,0.0388
0.83,0.000750861,0.000264578,0.039358212,0.012,0.0469,0.0002,0.0469,0.0392
0.84,0.000792057,0.000262857,0.039832407,0.012,0.0469,0.0002,0.0469,0.0397
0.85,0.000839176,0.000261176,0.040306603,0.012,0.0469,0.0002,0.0469,0.0402
0.86,0.000893478,0.000259535,0.040780798,0.012,0.0469,0.0002,0.0469,0.0407
0.87,0.000956608,0.000257931,0.041254993,0.012,0.0469,0.0002,0.0469,0.0412
0.88,0.001030764,0.000256364,0.041729189,0.012,0.0469,0.0002,0.0469,0.0416
0.89,0.001118941,0.000254831,0.042203384,0.012,0.0469,0.0002,0.0469,0.0421
0.9,0.001225333,0.000253333,0.042677579,0.012,0.0469,0.0002,0.0469,0.0426
0.91,0.001356001,0.000251868,0.043151775,0.012,0.0469,0.0002,0.0469,0.0431
0.92,0.001520035,0.000250435,0.04362597,0.012,0.0469,0.0002,0.0469,0.0436
0.93,0.001731718,0.000249032,0.044100165,0.012,0.0469,0.0002,0.0469,0.044
0.94,0.00201486,0.00024766,0.044574361,0.012,0.0469,0.0002,0.0469,0.0445
0.95,0.002412316,0.000246316,0.045048556,0.012,0.0469,0.0002,0.0469,0.045
0.96,0.0030098,0.000245,0.045522751,0.012,0.0469,0.0002,0.0469,0.0455
0.97,0.004007311,0.000243711,0.045996947,0.012,0.0469,0.0002,0.0469,0.0459
0.98,0.006004849,0.000242449,0.046471142,0.012,0.0469,0.0002,0.0469,0.0464
0.99,0.012002412,0.000241212,0.046945337,0.012,0.0469,0.0002,0.0469,0.0469


==> csv_data/AoI_vs_Rho.csv <==
rho,AoI_MM1,AoI_MM1_star,rho_opt_MM1_NoCF,rho_opt_MM1_CF,rho_opt_MM1_star_NoCF,rho_opt_MM1_star_CF,Yaxis
0.01,0.0121200121696921,0.0121200000484799,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0
0.0198989898989899,0.0061505053584947,0.0061504568773937,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0001
0.0297979797979797,0.0041472284835078,0.0041471186606562,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0002
0.0396969696969696,0.0031430976949477,0.0031429007759303,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0004
0.0495959595959595,0.0025398625193236,0.002539551944985,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0005
0.0594949494949494,0.0021374295646755,0.0021369779372406,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0006
0.0693939393939393,0.0018498786019274,0.0018492576493184,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0007
0.0792929292929292,0.0016341952644747,0.0016333758027118,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0009
0.0891919191919191,0.0014664614758379,0.001465413369395,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.001
0.099090909090909,0.0013323170596522,0.0013310091796359,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0011
0.1089898989898989,0.0012226192873445,0.0012210194673493,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0012
0.1188888888888888,0.0011312708094262,0.0011293457989099,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0013
0.1287878787878787,0.0010540492950787,0.0010517647100894,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0015
0.1386868686868687,0.0009879382907722,0.0009852585618434,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0016
0.1485858585858586,0.0009307255548102,0.0009276138718273,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0017
0.1584848484848484,0.0008807519217687,0.0008771701755928,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0018
0.1683838383838383,0.0008367487512205,0.0008326574718369,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.002
0.1782828282828283,0.0007977295309265,0.0007930878218692,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0021
0.1881818181818181,0.0007629156936742,0.000757681162451,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0022
0.198080808080808,0.0007316846792093,0.0007258133634335,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0023
0.207979797979798,0.0007035328299579,0.0006969791188636,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0024
0.2178787878787878,0.0006780484030137,0.0006707649540043,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0026
0.2277777777777777,0.0006548916210321,0.00064682927088,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0027
0.2376767676767676,0.0006337797100341,0.0006248873803151,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0028
0.2475757575757575,0.0006144755285108,0.0006047001248178,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0029
0.2574747474747474,0.0005967788214836,0.0005860651259221,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0031
0.2673737373737374,0.0005805194194092,0.0005688099758302,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0032
0.2772727272727273,0.0005655518960844,0.000552786887457,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0033
0.2871717171717172,0.0005517513337026,0.0005378684509731,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0034
0.297070707070707,0.000539009937034,0.0005239442387499,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0036
0.3069696969696969,0.0005272343052871,0.0005109180671966,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0037
0.3168686868686868,0.0005163432180846,0.0004987057718386,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0038
0.3267676767676767,0.0005062658268063,0.0004872333868021,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0039
0.3366666666666666,0.0004969401681651,0.00047643564547,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.004
0.3465656565656566,0.0004883119359126,0.0004662547380935,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0042
0.3564646464646465,0.0004803334608519,0.0004566392764085,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0043
0.3663636363636363,0.0004729628601471,0.0004475434261077,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0044
0.3762626262626262,0.0004661633251773,0.0004389261762523,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0045
0.3861616161616161,0.0004599025235445,0.0004307507210533,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0047
0.396060606060606,0.0004541520957786,0.0004229839343621,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0048
0.4059595959595959,0.0004488872311494,0.0004155959210453,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0049
0.4158585858585858,0.0004440863100365,0.0004085596324333,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.005
0.4257575757575757,0.0004397306027291,0.0004018505354152,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0051
0.4356565656565656,0.0004358040164653,0.0003954463266455,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0053
0.4455555555555555,0.0004322928840857,0.000389326684849,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0054
0.4554545454545454,0.0004291857889524,0.0003834730554261,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0055
0.4653535353535353,0.0004264734218375,0.000377868462549,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0056
0.4752525252525252,0.0004241484663647,0.0003724973447418,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0058
0.4851515151515151,0.0004222055103319,0.0003673454105886,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0059
0.495050505050505,0.0004206409808864,0.0003623995117536,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.006
0.5049494949494949,0.0004194531020937,0.0003576475309364,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0061
0.5148484848484849,0.000418641873954,0.0003530782827542,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0062
0.5247474747474747,0.0004182090724015,0.0003486814258413,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0064
0.5346464646464646,0.000418158270289,0.0003444473847142,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0065
0.5445454545454546,0.0004184948798187,0.0003403672801594,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0066
0.5544444444444444,0.0004192262173668,0.0003364328670771,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0067
0.5643434343434344,0.0004203615921611,0.0003326364788676,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0069
0.5742424242424242,0.0004219124208396,0.0003289709775691,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.007
0.5841414141414141,0.0004238923705618,0.0003254297090658,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0071
0.594040404040404,0.0004263175340894,0.0003220064627741,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0072
0.6039393939393939,0.0004292066411334,0.0003186954352938,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0073
0.6138383838383838,0.000432581311314,0.0003154911975759,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0075
0.6237373737373737,0.0004364663553616,0.0003123886652171,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0076
0.6336363636363637,0.0004408901327461,0.0003093830715388,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0077
0.6435353535353535,0.0004458849758656,0.0003064699431502,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0078
0.6534343434343434,0.0004514876933411,0.0003036450777333,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.008
0.6633333333333333,0.0004577401680083,0.0003009045238166,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0081
0.6732323232323232,0.0004646900690643,0.0002982445623332,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0082
0.6831313131313131,0.0004723917027573,0.0002956616897823,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0083
0.693030303030303,0.0004809070323745,0.0002931526028341,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0084
0.702929292929293,0.0004903069065361,0.0002907141842351,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0086
0.7128282828282828,0.0005006725456195,0.0002883434898879,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0087
0.7227272727272727,0.000512097350416,0.0002860377369932,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0088
0.7326262626262626,0.0005246891161556,0.0002837942931522,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0089
0.7425252525252525,0.0005385727606447,0.000281610666342,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0091
0.7524242424242424,0.0005538937100867,0.0002794844956809,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0092
0.7623232323232323,0.0005708221340247,0.0002774135429143,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0093
0.7722222222222221,0.0005895582874374,0.0002753956845548,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0094
0.7821212121212121,0.0006103393118338,0.0002734289046194,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0095
0.792020202020202,0.0006334479811927,0.0002715112879117,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0097
0.8019191919191919,0.0006592240728589,0.0002696410138005,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0098
0.8118181818181818,0.0006880793297385,0.0002678163504553,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0099
0.8217171717171717,0.0007205174094055,0.0002660356494968,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.01
0.8316161616161616,0.0007571608721142,0.0002642973410304,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0102
0.8415151515151514,0.0007987882850772,0.0002625999290302,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0103
0.8514141414141414,0.0008463861605334,0.0002609419870444,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0104
0.8613131313131313,0.0009012231389102,0.0002593221541978,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0105
0.8712121212121212,0.0009649583856315,0.0002577391314657,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0107
0.8811111111111111,0.0010398041423936,0.0002561916782,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0108
0.891010101010101,0.0011287768627267,0.0002546786088863,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0109
0.9009090909090908,0.0012360988774491,0.0002531987901147,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.011
0.9108080808080808,0.0013678675360496,0.0002517511377487,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0111
0.9207070707070708,0.0015332255671012,0.0002503346142761,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0113
0.9306060606060604,0.0017465331469685,0.0002489482263295,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0114
0.9405050505050504,0.0020317083521314,0.0002475910223629,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0115
0.9504040404040404,0.0024317655491942,0.0002462620904738,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0116
0.9603030303030302,0.0030326249672331,0.00024496055636,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0118
0.9702020202020202,0.0040343799982079,0.0002436855814016,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0119
0.98010101010101,0.0060352811156095,0.0002424363608584,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.012
0.99,0.0120024121692217,0.0002412121221769,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084,0.0121


==> csv_data/Clean_AOI_12_months_table.csv <==
month,MM1,MM1Star
1,0.000688148,0.000681168
2,0.000711704,0.00070536
3,0.000631916,0.000622944
4,0.00062424,0.000614928
5,0.000418132,0.000292416
6,0.000514002,0.000496056
7,0.000575698,0.000563664
8,0.000566851,0.000554184
9,0.000537897,0.00052272
10,0.000584861,0.000573432
11,0.00082739,0.000823176
12,0.000801527,0.000796944


==> csv_data/Combined_AoI_CF_Data.csv <==
Lambda_Percent,AoI_MM1,AoI_MM1star,Carbon_Footprint,AoI_opt_MM1,CF_opt_MM1,AoI_opt_MM1star,CF_opt_MM1star,Yaxis
0.01,0.0121200120829543,0.0121199999616164,0.0005500000017361,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0
0.02,0.0061200489602733,0.0061199999805558,0.0011000000034722,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0001
0.03,0.0041201113272007,0.004119999986869,0.0016500000052083,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0002
0.04,0.0031201999901508,0.0031199999900256,0.0022000000069444,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0004
0.05,0.002520315781518,0.0025199999919195,0.0027500000086806,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0005
0.06,0.0021204595677746,0.0021199999931822,0.0033000000104167,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0006
0.07,0.0018349179665581,0.0018342857083698,0.0038500000121528,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0007
0.08,0.0016208347774923,0.0016199999947605,0.0044000000138889,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0009
0.09,0.0014544014606105,0.0014533333286199,0.0049500000156251,0.0013429090457641,0.05,0.0002412121201977,0.05,0.001
0.1,0.0013213333291624,0.0013199999957074,0.0055000000173612,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0011
0.11,0.0012125405477557,0.0012109090869609,0.0060500000190973,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0012
0.12,0.001121963632822,0.0011199999963388,0.0066000000208334,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0014
0.13,0.0010454079542597,0.0010430769196585,0.0071500000225695,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0015
0.14,0.0009798777377707,0.0009771428539326,0.0077000000243057,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0016
0.15,0.0009231764676741,0.0009199999969701,0.0082500000260418,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0017
0.16,0.0008736571400993,0.0008699999971279,0.0088000000277779,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0019
0.17,0.000830060663574,0.0008258823502083,0.009350000029514,0.0013429090457641,0.05,0.0002412121201977,0.05,0.002
0.18,0.0007914081275831,0.0007866666640576,0.0099000000312501,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0021
0.19,0.0007569270931272,0.0007515789448701,0.0104500000329863,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0022
0.2,0.0007259999977083,0.0007199999976014,0.0110000000347224,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0023
0.21,0.000698127303402,0.0006914285691201,0.0115500000364586,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0025
0.22,0.0006729006971766,0.0006654545432281,0.0121000000381947,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0026
0.23,0.0006499832842272,0.0006417391282832,0.0126500000399308,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0027
0.24,0.0006290947348563,0.000619999997917,0.0132000000416669,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0028
0.25,0.0006099999980744,0.0005999999979802,0.013750000043403,0.0013429090457641,0.05,0.0002412121201977,0.05,0.003
0.26,0.0005925006218303,0.0005815384595769,0.0143000000451392,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0031
0.27,0.0005764280042687,0.0005644444425369,0.0148500000468753,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0032
0.28,0.0005616380934652,0.0005485714267139,0.0154000000486114,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0033
0.29,0.0005480071862254,0.0005337931016374,0.0159500000503475,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0035
0.3,0.0005354285697384,0.0005199999982327,0.0165000000520837,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0036
0.31,0.0005238098160183,0.000507096772467,0.0170500000538198,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0037
0.32,0.0005130705866157,0.0004949999983116,0.0176000000555559,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0038
0.33,0.00050314083966,0.0004836363619839,0.018150000057292,0.0013429090457641,0.05,0.0002412121201977,0.05,0.004
0.34,0.0004939593567295,0.0004729411748518,0.0187000000590281,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0041
0.35,0.00048547252594,0.0004628571412702,0.0192500000607643,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0042
0.36,0.0004776333318256,0.0004533333317765,0.0198000000625004,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0043
0.37,0.0004704005133156,0.0004443243227959,0.0203500000642365,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0045
0.38,0.0004637378593171,0.0004357894721827,0.0209000000659726,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0046
0.39,0.0004576136177232,0.0004276923062164,0.0214500000677087,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0047
0.4,0.0004519999985732,0.0004199999985484,0.0220000000694449,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0048
0.41,0.0004468727559271,0.0004126829254007,0.022550000071181,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0049
0.42,0.0004422108360425,0.0004057142843077,0.0231000000729171,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0051
0.43,0.0004379960818487,0.0003990697660563,0.0236500000746532,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0052
0.44,0.0004342129856423,0.0003927272713617,0.0242000000763894,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0053
0.45,0.0004308484834884,0.0003866666653202,0.0247500000781255,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0054
0.46,0.0004278917860889,0.0003808695638893,0.0253000000798616,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0056
0.47,0.0004253342419331,0.0003753191476256,0.0258500000815977,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0057
0.48,0.0004231692294334,0.0003699999987062,0.0264000000833338,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0058
0.49,0.0004213920755005,0.000364897957906,0.02695000008507,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0059
0.5,0.0004199999986742,0.0003599999987378,0.0275000000868061,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0061
0.51,0.0004189920755081,0.0003552941163997,0.0280500000885422,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0062
0.52,0.0004183692294486,0.0003507692295361,0.0286000000902783,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0063
0.53,0.0004181342419559,0.0003464150931203,0.0291500000920145,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0064
0.54,0.0004182917861192,0.0003422222210161,0.0297000000937506,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0066
0.55,0.0004188484835263,0.0003381818169884,0.0302500000954867,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0067
0.56,0.0004198129856878,0.0003342857131046,0.0308000000972228,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0068
0.57,0.0004211960819017,0.0003305263146203,0.0313500000989589,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0069
0.58,0.0004230108361031,0.0003268965505664,0.0319000001006951,0.0013429090457641,0.05,0.0002412121201977,0.05,0.007
0.59,0.0004252727559953,0.0003233898293618,0.0324500001024312,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0072
0.6,0.0004279999986489,0.000319999998864,0.0330000001041673,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0073
0.61,0.0004312136178065,0.0003167213103498,0.0335500001059034,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0074
0.62,0.000434937859408,0.0003135483859812,0.0341000001076395,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0075
0.63,0.0004392005134141,0.0003104761893703,0.0346500001093757,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0077
0.64,0.0004440333319317,0.0003074999989035,0.0352000001111118,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0078
0.65,0.0004494725260537,0.000304615383528,0.0357500001128479,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0079
0.66,0.0004555593568507,0.0003018181807396,0.036300000114584,0.0013429090457641,0.05,0.0002412121201977,0.05,0.008
0.67,0.0004623408397888,0.0002991044765419,0.0368500001163201,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0082
0.68,0.0004698705867521,0.0002964705871736,0.0374000001180563,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0083
0.69,0.0004782098161622,0.0002939130424246,0.0379500001197924,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0084
0.7,0.0004874285698899,0.0002914285703828,0.0385000001215285,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0085
0.71,0.0004976071863845,0.0002890140834689,0.0390500001232646,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0087
0.72,0.0005088380936319,0.0002866666656359,0.0396000001250008,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0088
0.73,0.0005212280044429,0.0002843835606203,0.0401500001267369,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0089
0.74,0.0005349006220121,0.0002821621611456,0.040700000128473,0.0013429090457641,0.05,0.0002412121201977,0.05,0.009
0.75,0.0005499999982638,0.0002799999989903,0.0412500001302091,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0092
0.76,0.0005666947350532,0.000277894735839,0.0418000001319452,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0093
0.77,0.0005851832844317,0.0002758441548476,0.0423500001336814,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0094
0.78,0.0006057006973887,0.0002738461528559,0.0429000001354175,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0095
0.79,0.0006285273036217,0.0002718987331931,0.0434500001371536,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0096
0.8,0.0006539999979355,0.0002699999990219,0.0440000001388897,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0098
0.81,0.0006825270933621,0.0002681481471758,0.0445500001406259,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0099
0.82,0.0007146081278255,0.000266341462448,0.045100000142362,0.0013429090457641,0.05,0.0002412121201977,0.05,0.01
0.83,0.000750860663824,0.000264578312292,0.0456500001440981,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0101
0.84,0.0007920571403569,0.0002628571419015,0.0462000001458342,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0103
0.85,0.0008391764679393,0.0002611764696379,0.0467500001475703,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0104
0.86,0.0008934777380434,0.0002595348827758,0.0473000001493065,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0105
0.87,0.00095660795454,0.0002579310335427,0.0478500001510426,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0106
0.88,0.0010307636331099,0.0002563636354285,0.0484000001527787,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0108
0.89,0.0011189405480512,0.0002548314597439,0.0489500001545148,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0109
0.9,0.0012253333294654,0.0002533333324078,0.049500000156251,0.0013429090457641,0.05,0.0002412121201977,0.05,0.011
0.91,0.0013560014609211,0.0002518681309472,0.0500500001579871,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0111
0.92,0.0015200347778105,0.0002504347816923,0.0506000001597232,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0113
0.93,0.0017317179668839,0.0002490322571526,0.0511500001614593,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0114
0.94,0.002014859568108,0.0002476595735605,0.0517000001631954,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0115
0.95,0.002412315781859,0.0002463157885703,0.0522500001649316,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0116
0.96,0.0030097999904993,0.0002449999991008,0.0528000001666677,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0117
0.97,0.0040073113275567,0.000243711339311,0.0533500001684038,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0119
0.98,0.006004848960637,0.0002424489787007,0.0539000001701399,0.0013429090457641,0.05,0.0002412121201977,0.05,0.012
0.99,0.0120024120833256,0.0002412121203248,0.054450000171876,0.0013429090457641,0.05,0.0002412121201977,0.05,0.0121


==> csv_data/DoubleYAxis_CF_AoI.csv <==
SNR_min_dB,AoI_MM1,AoI_MM1star,CF_MM1,CF_MM1star,Yaxis_AOI,Yaxis_CF
-10,0.305446717688352,0.261811472304302,0.9900000000000001,0.9900000000000001,0.0,0.0000e+00
-5,0.105951133613478,0.0908152573829816,3.1306548835667,3.1306548835667,0.0509,165.0
0,0.042,0.036,9.9,9.9,0.1018,330.0
5,0.0204143807376793,0.0174980406322965,31.306548835666998,31.306548835666998,0.1527,495.0
10,0.0121407227053513,0.010406333747444,99.0,99.0,0.2036,660.0
15,0.0083535414893886,0.0071601784194759,313.06548835660004,313.06548835660004,0.2545,825.0
20,0.0063080002953948,0.0054068573960527,990.0,990.0,0.3054,990.0


==> csv_data/aoi_12months_pt_fig5.csv <==
MM1,0.000688148,0.000711704,0.000631916,0.00062424,0.000418132,0.000514002,0.000575698,0.000566851,0.000537897,0.000584861,0.00082739,0.000801527
MM1star,0.000681168,0.00070536,0.000622944,0.000614928,0.000292416,0.000496056,0.000563664,0.000554184,0.00052272,0.000573432,0.000823176,0.000796944

==> csv_data/intensity.csv <==
index,intensity
0,233.82
1,243.90
2,209.56
3,206.22
4,71.84
5,156.69
6,184.86
7,180.91
8,167.80
9,188.93,
10,292.99
11,282


==> csv_data/withoutrounded/AoI_CF_CurveData_Constrained.csv <==
Lambda_Percent,AoI_MM1,AoI_MM1star,Carbon_Footprint,Optimal CF (MM1),Optimal CF (MM1*),Optimal AoI (MM1) ,Optimal AoI (MM1*)
0,Inf,Inf,0,0.0469,0.0469,0.012,0.0002
0.01,0.0121200121211388,0.0121199999999268,0.000433005542069869,0.0469,0.0469,0.012,0.0002
0.02,0.00612004897955482,0.00611999999996309,0.000866011084139739,0.0469,0.0469,0.012,0.0002
0.03,0.00412011134018127,0.00411999999997519,0.00129901662620961,0.0469,0.0469,0.012,0.0002
0.04,0.00312019999998113,0.00311999999998123,0.00173202216827948,0.0469,0.0469,0.012,0.0002
0.05,0.00252031578945844,0.00251999999998486,0.00216502771034935,0.0469,0.0469,0.012,0.0002
0.06,0.00212045957445526,0.00211999999998728,0.00259803325241922,0.0469,0.0469,0.012,0.0002
0.07,0.00183491797233913,0.00183428571427472,0.00303103879448909,0.0469,0.0469,0.012,0.0002
0.08,0.00162083478259889,0.00161999999999031,0.00346404433655896,0.0469,0.0469,0.012,0.0002
0.09,0.00145440146519267,0.00145333333332465,0.00389704987862883,0.0469,0.0469,0.012,0.0002
0.1,0.00132133333332534,0.00131999999999212,0.0043300554206987,0.0469,0.0469,0.012,0.0002
0.11,0.00121254055157591,0.00121090909090187,0.00476306096276856,0.0469,0.0469,0.012,0.0002
0.12,0.00112196363635685,0.00111999999999333,0.00519606650483843,0.0469,0.0469,0.012,0.0002
0.13,0.00104540795755336,0.00104307692307072,0.00562907204690831,0.0469,0.0469,0.012,0.0002
0.14,0.000979877740857861,0.000977142857137051,0.00606207758897817,0.0469,0.0469,0.012,0.0002
0.15,0.000923176470582652,0.000919999999994539,0.00649508313104804,0.0469,0.0469,0.012,0.0002
0.16,0.000873657142851859,0.000869999999994842,0.00692808867311791,0.0469,0.0469,0.012,0.0002
0.17,0.000830060666189168,0.000825882352936285,0.00736109421518778,0.0469,0.0469,0.012,0.0002
0.18,0.000791408130076514,0.000786666666662013,0.00779409975725765,0.0469,0.0469,0.012,0.0002
0.19,0.000756927095511991,0.000751578947363979,0.00822710529932752,0.0469,0.0469,0.012,0.0002
0.2,0.000725999999995609,0.000719999999995749,0.00866011084139739,0.0469,0.0469,0.012,0.0002
0.21,0.000698127305601564,0.000691428571424493,0.00909311638346726,0.0469,0.0469,0.012,0.0002
0.22,0.00067290069929663,0.000665454545450624,0.00952612192553713,0.0469,0.0469,0.012,0.0002
0.23,0.000649983286275007,0.000641739130431005,0.009959127467607,0.0469,0.0469,0.012,0.0002
0.24,0.0006290947368383,0.000619999999996354,0.0103921330096769,0.0469,0.0469,0.012,0.0002
0.25,0.000609999999996311,0.000599999999996475,0.0108251385517467,0.0469,0.0469,0.012,0.0002
0.26,0.00059250062369704,0.000581538461535048,0.0112581440938166,0.0469,0.0469,0.012,0.0002
0.27,0.000576428006084794,0.000564444444441134,0.0116911496358865,0.0469,0.0469,0.012,0.0002
0.28,0.000561638095234698,0.000548571428568215,0.0121241551779563,0.0469,0.0469,0.012,0.0002
0.29,0.000548007187952004,0.000533793103445151,0.0125571607200262,0.0469,0.0469,0.012,0.0002
0.3,0.000535428571425333,0.000519999999996959,0.0129901662620961,0.0469,0.0469,0.012,0.0002
0.31,0.000523809817668641,0.000507096774190585,0.013423171804166,0.0469,0.0469,0.012,0.0002
0.32,0.000513070588232191,0.00049499999999711,0.0138561773462358,0.0469,0.0469,0.012,0.0002
0.33,0.000503140841245261,0.000483636363633542,0.0142891828883057,0.0469,0.0469,0.012,0.0002
0.34,0.000493959358285783,0.000472941176467832,0.0147221884303756,0.0469,0.0469,0.012,0.0002
0.35,0.000485472527469591,0.000462857142854447,0.0151551939724454,0.0469,0.0469,0.012,0.0002
0.36,0.000477633333330445,0.000453333333330695,0.0155881995145153,0.0469,0.0469,0.012,0.0002
0.37,0.00047040051479767,0.000444324324321741,0.0160212050565852,0.0469,0.0469,0.012,0.0002
0.38,0.00046373786077818,0.000435789473681679,0.016454210598655,0.0469,0.0469,0.012,0.0002
0.39,0.00045761361916495,0.000427692307689825,0.0168872161407249,0.0469,0.0469,0.012,0.0002
0.4,0.000451999999997266,0.000419999999997563,0.0173202216827948,0.0469,0.0469,0.012,0.0002
0.41,0.00044687275733504,0.000412682926826876,0.0177532272248647,0.0469,0.0469,0.012,0.0002
0.42,0.000442210837435749,0.000405714285711936,0.0181862327669345,0.0469,0.0469,0.012,0.0002
0.43,0.000437996083228685,0.000399069767439551,0.0186192383090044,0.0469,0.0469,0.012,0.0002
0.44,0.000434212987010361,0.000392727272725001,0.0190522438510743,0.0469,0.0469,0.012,0.0002
0.45,0.000430848484845879,0.000386666666664432,0.0194852493931441,0.0469,0.0469,0.012,0.0002
0.46,0.000427891787437026,0.000380869565215191,0.019918254935214,0.0469,0.0469,0.012,0.0002
0.47,0.00042533424327322,0.000375319148934004,0.0203512604772839,0.0469,0.0469,0.012,0.0002
0.48,0.000423169230766671,0.000369999999997866,0.0207842660193537,0.0469,0.0469,0.012,0.0002
0.49,0.000421392076828184,0.00036489795918157,0.0212172715614236,0.0469,0.0469,0.012,0.0002
0.5,0.00041999999999746,0.000359999999997926,0.0216502771034935,0.0469,0.0469,0.012,0.0002
0.51,0.000418992076828198,0.000355294117645014,0.0220832826455634,0.0469,0.0469,0.012,0.0002
0.52,0.0004183692307667,0.000350769230767213,0.0225162881876332,0.0469,0.0469,0.012,0.0002
0.53,0.000418134243273264,0.000346415094337631,0.0229492937297031,0.0469,0.0469,0.012,0.0002
0.54,0.000418291787437084,0.000342222222220256,0.023382299271773,0.0469,0.0469,0.012,0.0002
0.55,0.000418848484845952,0.000338181818179877,0.0238153048138428,0.0469,0.0469,0.012,0.0002
0.56,0.000419812987010448,0.000334285714283796,0.0242483103559127,0.0469,0.0469,0.012,0.0002
0.57,0.000421196083228787,0.000330526315787578,0.0246813158979826,0.0469,0.0469,0.012,0.0002
0.58,0.000423010837435865,0.000326896551722264,0.0251143214400524,0.0469,0.0469,0.012,0.0002
0.59,0.000425272757335171,0.000323389830506622,0.0255473269821223,0.0469,0.0469,0.012,0.0002
0.6,0.000427999999997411,0.000319999999998168,0.0259803325241922,0.0469,0.0469,0.012,0.0002
0.61,0.000431213619165109,0.000316721311473598,0.026413338066262,0.0469,0.0469,0.012,0.0002
0.62,0.000434937860778354,0.000313548387094981,0.0268463436083319,0.0469,0.0469,0.012,0.0002
0.63,0.000439200514797858,0.000310476190474416,0.0272793491504018,0.0469,0.0469,0.012,0.0002
0.64,0.000444033333330648,0.000307499999998244,0.0277123546924716,0.0469,0.0469,0.012,0.0002
0.65,0.000449472527469809,0.000304615384613646,0.0281453602345415,0.0469,0.0469,0.012,0.0002
0.66,0.000455559358286015,0.00030181818181646,0.0285783657766114,0.0469,0.0469,0.012,0.0002
0.67,0.000462340841245507,0.000299104477610235,0.0290113713186813,0.0469,0.0469,0.012,0.0002
0.68,0.000469870588232452,0.000296470588233605,0.0294443768607511,0.0469,0.0469,0.012,0.0002
0.69,0.000478209817668917,0.000293913043476587,0.029877382402821,0.0469,0.0469,0.012,0.0002
0.7,0.000487428571425623,0.000291428571426913,0.0303103879448909,0.0469,0.0469,0.012,0.0002
0.71,0.000497607187952309,0.000289014084505398,0.0307433934869607,0.0469,0.0469,0.012,0.0002
0.72,0.000508838095235018,0.000286666666665037,0.0311763990290306,0.0469,0.0469,0.012,0.0002
0.73,0.000521228006085128,0.000284383561642219,0.0316094045711005,0.0469,0.0469,0.012,0.0002
0.74,0.000534900623697389,0.000282162162160559,0.0320424101131703,0.0469,0.0469,0.012,0.0002
0.75,0.000549999999996673,0.00027999999999841,0.0324754156552402,0.0469,0.0469,0.012,0.0002
0.76,0.000566694736838678,0.000277894736840528,0.0329084211973101,0.0469,0.0469,0.012,0.0002
0.77,0.000585183286275399,0.000275844155842591,0.03334142673938,0.0469,0.0469,0.012,0.0002
0.78,0.000605700699297036,0.000273846153844601,0.0337744322814498,0.0469,0.0469,0.012,0.0002
0.79,0.000628527305601985,0.000271898734175674,0.0342074378235197,0.0469,0.0469,0.012,0.0002
0.8,0.000653999999996045,0.000269999999998471,0.0346404433655896,0.0469,0.0469,0.012,0.0002
0.81,0.000682527095512441,0.00026814814814663,0.0350734489076594,0.0469,0.0469,0.012,0.0002
0.82,0.000714608130076979,0.000266341463413127,0.0355064544497293,0.0469,0.0469,0.012,0.0002
0.83,0.000750860666189648,0.000264578313251516,0.0359394599917992,0.0469,0.0469,0.012,0.0002
0.84,0.000792057142852352,0.000262857142855657,0.036372465533869,0.0469,0.0469,0.012,0.0002
0.85,0.00083917647058316,0.000261176470586759,0.0368054710759389,0.0469,0.0469,0.012,0.0002
0.86,0.000893477740858383,0.000259534883719464,0.0372384766180088,0.0469,0.0469,0.012,0.0002
0.87,0.000956607957553896,0.000257931034481302,0.0376714821600786,0.0469,0.0469,0.012,0.0002
0.88,0.0010307636363574,0.00025636363636219,0.0381044877021485,0.0469,0.0469,0.012,0.0002
0.89,0.00111894055157648,0.00025483146067272,0.0385374932442184,0.0469,0.0469,0.012,0.0002
0.9,0.00122533333332592,0.000253333333331905,0.0389704987862883,0.0469,0.0469,0.012,0.0002
0.91,0.00135600146519326,0.000251868131866712,0.0394035043283581,0.0469,0.0469,0.012,0.0002
0.92,0.0015200347825995,0.000250434782607285,0.039836509870428,0.0469,0.0469,0.012,0.0002
0.93,0.00173171797233976,0.000249032258063114,0.0402695154124979,0.0469,0.0469,0.012,0.0002
0.94,0.0020148595744559,0.000247659574466691,0.0407025209545677,0.0469,0.0469,0.012,0.0002
0.95,0.00241231578945909,0.000246315789472298,0.0411355264966376,0.0469,0.0469,0.012,0.0002
0.96,0.00300979999998179,0.000244999999998622,0.0415685320387075,0.0469,0.0469,0.012,0.0002
0.97,0.00400731134018195,0.000243711340204815,0.0420015375807773,0.0469,0.0469,0.012,0.0002
0.98,0.00600484897955551,0.000242448979590474,0.0424345431228472,0.0469,0.0469,0.012,0.0002
0.99,0.0120024121211395,0.000241212121210766,0.0428675486649171,0.0469,0.0469,0.012,0.0002

==> csv_data/withoutrounded/AoI_CF_CurveData_Constrained_nosoold.csv <==
Lambda_Percent,AoI_MM1,AoI_MM1star,Carbon_Footprint,Optimal CF (MM1),Optimal CF (MM1*),Optimal AoI (MM1),Optimal AoI (MM1*),Yaxis
0.01,0.0121200121211388,0.0121199999999268,0.0004330055420698,0.0469,0.0469,0.012,0.0002,0.0
0.02,0.0061200489795548,0.006119999999963,0.0008660110841397,0.0469,0.0469,0.012,0.0002,0.0001
0.03,0.0041201113401812,0.0041199999999751,0.0012990166262096,0.0469,0.0469,0.012,0.0002,0.0002
0.04,0.0031201999999811,0.0031199999999812,0.0017320221682794,0.0469,0.0469,0.012,0.0002,0.0004
0.05,0.0025203157894584,0.0025199999999848,0.0021650277103493,0.0469,0.0469,0.012,0.0002,0.0005
0.06,0.0021204595744552,0.0021199999999872,0.0025980332524192,0.0469,0.0469,0.012,0.0002,0.0006
0.07,0.0018349179723391,0.0018342857142747,0.003031038794489,0.0469,0.0469,0.012,0.0002,0.0007
0.08,0.0016208347825988,0.0016199999999903,0.0034640443365589,0.0469,0.0469,0.012,0.0002,0.0009
0.09,0.0014544014651926,0.0014533333333246,0.0038970498786288,0.0469,0.0469,0.012,0.0002,0.001
0.1,0.0013213333333253,0.0013199999999921,0.0043300554206987,0.0469,0.0469,0.012,0.0002,0.0011
0.11,0.0012125405515759,0.0012109090909018,0.0047630609627685,0.0469,0.0469,0.012,0.0002,0.0012
0.12,0.0011219636363568,0.0011199999999933,0.0051960665048384,0.0469,0.0469,0.012,0.0002,0.0014
0.13,0.0010454079575533,0.0010430769230707,0.0056290720469083,0.0469,0.0469,0.012,0.0002,0.0015
0.14,0.0009798777408578,0.000977142857137,0.0060620775889781,0.0469,0.0469,0.012,0.0002,0.0016
0.15,0.0009231764705826,0.0009199999999945,0.006495083131048,0.0469,0.0469,0.012,0.0002,0.0017
0.16,0.0008736571428518,0.0008699999999948,0.0069280886731179,0.0469,0.0469,0.012,0.0002,0.0019
0.17,0.0008300606661891,0.0008258823529362,0.0073610942151877,0.0469,0.0469,0.012,0.0002,0.002
0.18,0.0007914081300765,0.000786666666662,0.0077940997572576,0.0469,0.0469,0.012,0.0002,0.0021
0.19,0.0007569270955119,0.0007515789473639,0.0082271052993275,0.0469,0.0469,0.012,0.0002,0.0022
0.2,0.0007259999999956,0.0007199999999957,0.0086601108413973,0.0469,0.0469,0.012,0.0002,0.0023
0.21,0.0006981273056015,0.0006914285714244,0.0090931163834672,0.0469,0.0469,0.012,0.0002,0.0025
0.22,0.0006729006992966,0.0006654545454506,0.0095261219255371,0.0469,0.0469,0.012,0.0002,0.0026
0.23,0.000649983286275,0.000641739130431,0.009959127467607,0.0469,0.0469,0.012,0.0002,0.0027
0.24,0.0006290947368383,0.0006199999999963,0.0103921330096769,0.0469,0.0469,0.012,0.0002,0.0028
0.25,0.0006099999999963,0.0005999999999964,0.0108251385517467,0.0469,0.0469,0.012,0.0002,0.003
0.26,0.000592500623697,0.000581538461535,0.0112581440938166,0.0469,0.0469,0.012,0.0002,0.0031
0.27,0.0005764280060847,0.0005644444444411,0.0116911496358865,0.0469,0.0469,0.012,0.0002,0.0032
0.28,0.0005616380952346,0.0005485714285682,0.0121241551779563,0.0469,0.0469,0.012,0.0002,0.0033
0.29,0.000548007187952,0.0005337931034451,0.0125571607200262,0.0469,0.0469,0.012,0.0002,0.0035
0.3,0.0005354285714253,0.0005199999999969,0.0129901662620961,0.0469,0.0469,0.012,0.0002,0.0036
0.31,0.0005238098176686,0.0005070967741905,0.013423171804166,0.0469,0.0469,0.012,0.0002,0.0037
0.32,0.0005130705882321,0.0004949999999971,0.0138561773462358,0.0469,0.0469,0.012,0.0002,0.0038
0.33,0.0005031408412452,0.0004836363636335,0.0142891828883057,0.0469,0.0469,0.012,0.0002,0.004
0.34,0.0004939593582857,0.0004729411764678,0.0147221884303756,0.0469,0.0469,0.012,0.0002,0.0041
0.35,0.0004854725274695,0.0004628571428544,0.0151551939724454,0.0469,0.0469,0.012,0.0002,0.0042
0.36,0.0004776333333304,0.0004533333333306,0.0155881995145153,0.0469,0.0469,0.012,0.0002,0.0043
0.37,0.0004704005147976,0.0004443243243217,0.0160212050565852,0.0469,0.0469,0.012,0.0002,0.0045
0.38,0.0004637378607781,0.0004357894736816,0.016454210598655,0.0469,0.0469,0.012,0.0002,0.0046
0.39,0.0004576136191649,0.0004276923076898,0.0168872161407249,0.0469,0.0469,0.012,0.0002,0.0047
0.4,0.0004519999999972,0.0004199999999975,0.0173202216827948,0.0469,0.0469,0.012,0.0002,0.0048
0.41,0.000446872757335,0.0004126829268268,0.0177532272248647,0.0469,0.0469,0.012,0.0002,0.0049
0.42,0.0004422108374357,0.0004057142857119,0.0181862327669345,0.0469,0.0469,0.012,0.0002,0.0051
0.43,0.0004379960832286,0.0003990697674395,0.0186192383090044,0.0469,0.0469,0.012,0.0002,0.0052
0.44,0.0004342129870103,0.000392727272725,0.0190522438510743,0.0469,0.0469,0.012,0.0002,0.0053
0.45,0.0004308484848458,0.0003866666666644,0.0194852493931441,0.0469,0.0469,0.012,0.0002,0.0054
0.46,0.000427891787437,0.0003808695652151,0.019918254935214,0.0469,0.0469,0.012,0.0002,0.0056
0.47,0.0004253342432732,0.000375319148934,0.0203512604772839,0.0469,0.0469,0.012,0.0002,0.0057
0.48,0.0004231692307666,0.0003699999999978,0.0207842660193537,0.0469,0.0469,0.012,0.0002,0.0058
0.49,0.0004213920768281,0.0003648979591815,0.0212172715614236,0.0469,0.0469,0.012,0.0002,0.0059
0.5,0.0004199999999974,0.0003599999999979,0.0216502771034935,0.0469,0.0469,0.012,0.0002,0.0061
0.51,0.0004189920768281,0.000355294117645,0.0220832826455634,0.0469,0.0469,0.012,0.0002,0.0062
0.52,0.0004183692307667,0.0003507692307672,0.0225162881876332,0.0469,0.0469,0.012,0.0002,0.0063
0.53,0.0004181342432732,0.0003464150943376,0.0229492937297031,0.0469,0.0469,0.012,0.0002,0.0064
0.54,0.000418291787437,0.0003422222222202,0.023382299271773,0.0469,0.0469,0.012,0.0002,0.0066
0.55,0.0004188484848459,0.0003381818181798,0.0238153048138428,0.0469,0.0469,0.012,0.0002,0.0067
0.56,0.0004198129870104,0.0003342857142837,0.0242483103559127,0.0469,0.0469,0.012,0.0002,0.0068
0.57,0.0004211960832287,0.0003305263157875,0.0246813158979826,0.0469,0.0469,0.012,0.0002,0.0069
0.58,0.0004230108374358,0.0003268965517222,0.0251143214400524,0.0469,0.0469,0.012,0.0002,0.007
0.59,0.0004252727573351,0.0003233898305066,0.0255473269821223,0.0469,0.0469,0.012,0.0002,0.0072
0.6,0.0004279999999974,0.0003199999999981,0.0259803325241922,0.0469,0.0469,0.012,0.0002,0.0073
0.61,0.0004312136191651,0.0003167213114735,0.026413338066262,0.0469,0.0469,0.012,0.0002,0.0074
0.62,0.0004349378607783,0.0003135483870949,0.0268463436083319,0.0469,0.0469,0.012,0.0002,0.0075
0.63,0.0004392005147978,0.0003104761904744,0.0272793491504018,0.0469,0.0469,0.012,0.0002,0.0077
0.64,0.0004440333333306,0.0003074999999982,0.0277123546924716,0.0469,0.0469,0.012,0.0002,0.0078
0.65,0.0004494725274698,0.0003046153846136,0.0281453602345415,0.0469,0.0469,0.012,0.0002,0.0079
0.66,0.000455559358286,0.0003018181818164,0.0285783657766114,0.0469,0.0469,0.012,0.0002,0.008
0.67,0.0004623408412455,0.0002991044776102,0.0290113713186813,0.0469,0.0469,0.012,0.0002,0.0082
0.68,0.0004698705882324,0.0002964705882336,0.0294443768607511,0.0469,0.0469,0.012,0.0002,0.0083
0.69,0.0004782098176689,0.0002939130434765,0.029877382402821,0.0469,0.0469,0.012,0.0002,0.0084
0.7,0.0004874285714256,0.0002914285714269,0.0303103879448909,0.0469,0.0469,0.012,0.0002,0.0085
0.71,0.0004976071879523,0.0002890140845053,0.0307433934869607,0.0469,0.0469,0.012,0.0002,0.0087
0.72,0.000508838095235,0.000286666666665,0.0311763990290306,0.0469,0.0469,0.012,0.0002,0.0088
0.73,0.0005212280060851,0.0002843835616422,0.0316094045711005,0.0469,0.0469,0.012,0.0002,0.0089
0.74,0.0005349006236973,0.0002821621621605,0.0320424101131703,0.0469,0.0469,0.012,0.0002,0.009
0.75,0.0005499999999966,0.0002799999999984,0.0324754156552402,0.0469,0.0469,0.012,0.0002,0.0092
0.76,0.0005666947368386,0.0002778947368405,0.0329084211973101,0.0469,0.0469,0.012,0.0002,0.0093
0.77,0.0005851832862753,0.0002758441558425,0.03334142673938,0.0469,0.0469,0.012,0.0002,0.0094
0.78,0.000605700699297,0.0002738461538446,0.0337744322814498,0.0469,0.0469,0.012,0.0002,0.0095
0.79,0.0006285273056019,0.0002718987341756,0.0342074378235197,0.0469,0.0469,0.012,0.0002,0.0096
0.8,0.000653999999996,0.0002699999999984,0.0346404433655896,0.0469,0.0469,0.012,0.0002,0.0098
0.81,0.0006825270955124,0.0002681481481466,0.0350734489076594,0.0469,0.0469,0.012,0.0002,0.0099
0.82,0.0007146081300769,0.0002663414634131,0.0355064544497293,0.0469,0.0469,0.012,0.0002,0.01
0.83,0.0007508606661896,0.0002645783132515,0.0359394599917992,0.0469,0.0469,0.012,0.0002,0.0101
0.84,0.0007920571428523,0.0002628571428556,0.036372465533869,0.0469,0.0469,0.012,0.0002,0.0103
0.85,0.0008391764705831,0.0002611764705867,0.0368054710759389,0.0469,0.0469,0.012,0.0002,0.0104
0.86,0.0008934777408583,0.0002595348837194,0.0372384766180088,0.0469,0.0469,0.012,0.0002,0.0105
0.87,0.0009566079575538,0.0002579310344813,0.0376714821600786,0.0469,0.0469,0.012,0.0002,0.0106
0.88,0.0010307636363574,0.0002563636363621,0.0381044877021485,0.0469,0.0469,0.012,0.0002,0.0108
0.89,0.0011189405515764,0.0002548314606727,0.0385374932442184,0.0469,0.0469,0.012,0.0002,0.0109
0.9,0.0012253333333259,0.0002533333333319,0.0389704987862883,0.0469,0.0469,0.012,0.0002,0.011
0.91,0.0013560014651932,0.0002518681318667,0.0394035043283581,0.0469,0.0469,0.012,0.0002,0.0111
0.92,0.0015200347825995,0.0002504347826072,0.039836509870428,0.0469,0.0469,0.012,0.0002,0.0113
0.93,0.0017317179723397,0.0002490322580631,0.0402695154124979,0.0469,0.0469,0.012,0.0002,0.0114
0.94,0.0020148595744559,0.0002476595744666,0.0407025209545677,0.0469,0.0469,0.012,0.0002,0.0115
0.95,0.002412315789459,0.0002463157894722,0.0411355264966376,0.0469,0.0469,0.012,0.0002,0.0116
0.96,0.0030097999999817,0.0002449999999986,0.0415685320387075,0.0469,0.0469,0.012,0.0002,0.0117
0.97,0.0040073113401819,0.0002437113402048,0.0420015375807773,0.0469,0.0469,0.012,0.0002,0.0119
0.98,0.0060048489795555,0.0002424489795904,0.0424345431228472,0.0469,0.0469,0.012,0.0002,0.012
0.99,0.0120024121211395,0.0002412121212107,0.0428675486649171,0.0469,0.0469,0.012,0.0002,0.0121


==> csv_data/withoutrounded/AoI_vs_Rho.csv <==
rho,AoI_MM1,AoI_MM1_star,rho_opt_MM1_NoCF,rho_opt_MM1_CF,rho_opt_MM1_star_NoCF,rho_opt_MM1_star_CF
0.01,0.012120012169692168,0.012120000048479998,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.0198989898989899,0.006150505358494715,0.006150456877393706,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.029797979797979796,0.004147228483507814,0.004147118660656272,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.039696969696969696,0.003143097694947779,0.003142900775930382,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.049595959595959596,0.0025398625193236058,0.0025395519449850916,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.059494949494949496,0.0021374295646755938,0.002136977937240611,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.06939393939393938,0.0018498786019274067,0.0018492576493184282,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.07929292929292929,0.001634195264474795,0.0016333758027118471,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.08919191919191918,0.0014664614758379344,0.0014654133693950623,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.09909090909090908,0.001332317059652203,0.0013310091796359636,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.10898989898989898,0.0012226192873445237,0.0012210194673493236,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.11888888888888888,0.0011312708094262237,0.0011293457989099067,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.12878787878787878,0.0010540492950787874,0.0010517647100894117,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.1386868686868687,0.000987938290772281,0.0009852585618434376,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.1485858585858586,0.0009307255548102381,0.0009276138718273827,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.15848484848484848,0.0008807519217687901,0.0008771701755928107,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.16838383838383839,0.0008367487512205114,0.0008326574718369286,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.1782828282828283,0.0007977295309265608,0.0007930878218692351,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.18818181818181817,0.000762915693674233,0.0007576811624510146,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.19808080808080808,0.0007316846792093886,0.0007258133634335951,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.207979797979798,0.0007035328299579804,0.0006969791188636814,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.21787878787878787,0.0006780484030137839,0.0006707649540043394,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.22777777777777777,0.0006548916210321534,0.0006468292708800001,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.23767676767676768,0.0006337797100341518,0.0006248873803151041,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.24757575757575756,0.0006144755285108606,0.0006047001248178213,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.25747474747474747,0.0005967788214836362,0.0005860651259221342,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.2673737373737374,0.0005805194194092936,0.0005688099758302077,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.2772727272727273,0.0005655518960844384,0.0005527868874570491,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.2871717171717172,0.0005517513337026562,0.000537868450973141,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.29707070707070704,0.0005390099370340346,0.0005239442387499762,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.30696969696969695,0.0005272343052871498,0.0005109180671966831,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.31686868686868686,0.0005163432180846641,0.000498705771838623,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.32676767676767676,0.0005062658268063957,0.00048723338680210196,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.33666666666666667,0.0004969401681651824,0.000476435645470099,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.3465656565656566,0.0004883119359126556,0.00046625473809352373,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.3564646464646465,0.0004803334608519555,0.0004566392764085916,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.36636363636363634,0.00047296286014712416,0.0004475434261077916,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.37626262626262624,0.00046616332517739376,0.000438926176252349,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.38616161616161615,0.0004599025235445557,0.0004307507210533717,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.39606060606060606,0.0004541520957786396,0.0004229839343621729,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.40595959595959596,0.0004488872311494703,0.0004155959210453147,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.41585858585858587,0.00044408631003657676,0.0004085596324333641,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.4257575757575757,0.0004397306027291406,0.00040185053541523134,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.43565656565656563,0.0004358040164653287,0.00039544632664554604,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.44555555555555554,0.00043229288408573835,0.0003893266848490773,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.45545454545454545,0.0004291857889524099,0.0003834730554261078,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.46535353535353535,0.00042647342183750305,0.0003778684625490254,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.47525252525252526,0.0004241484663647338,0.00037249734474184906,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.4851515151515151,0.0004222055103319065,0.0003673454105886821,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.495050505050505,0.00042064098088642407,0.00036239951175361763,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5049494949494949,0.0004194531020937938,0.0003576475309364913,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5148484848484849,0.0004186418739540156,0.00035307828275427897,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5247474747474747,0.0004182090724015823,0.00034868142584130893,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5346464646464646,0.00041815827028909104,0.00034444738471427173,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5445454545454546,0.0004184948798187371,0.0003403672801594658,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5544444444444444,0.00041922621736680503,0.0003364328670771944,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5643434343434344,0.0004203615921611347,0.00033263647886768566,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5742424242424242,0.0004219124208396861,0.00032897097756918206,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.5841414141414141,0.0004238923705618616,0.00032542970906585515,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.594040404040404,0.0004263175340894945,0.0003220064627741677,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6039393939393939,0.00042920664113340316,0.00031869543529384846,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6138383838383838,0.0004325813113140587,0.0003154911975759355,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6237373737373737,0.00043646635536163616,0.000312388665217166,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6336363636363637,0.00044089013274610603,0.0003093830715388235,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6435353535353535,0.00044588497586567675,0.00030646994315022445,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6534343434343434,0.0004514876933411162,0.0003036450777333622,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6633333333333333,0.0004577401680083824,0.0003009045238166834,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6732323232323232,0.00046469006906433495,0.0002982445623332633,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.6831313131313131,0.0004723917027573429,0.0002956616897823806,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.693030303030303,0.00048090703237456796,0.0002931526028341758,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.702929292929293,0.0004903069065361923,0.0002907141842351372,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7128282828282828,0.0005006725456195532,0.00028834348988796373,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7227272727272727,0.0005120973504160748,0.00028603773699320756,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7326262626262626,0.0005246891161556691,0.00028379429315227353,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7425252525252525,0.0005385727606447511,0.0002816106663420596,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7524242424242424,0.0005538937100867152,0.0002794844956809666,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7623232323232323,0.0005708221340247457,0.0002774135429143448,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7722222222222221,0.0005895582874374866,0.00027539568455482017,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.7821212121212121,0.0006103393118338565,0.0002734289046194808,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.792020202020202,0.0006334479811927925,0.00027151128791170516,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8019191919191919,0.0006592240728589402,0.00026964101380056935,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8118181818181818,0.0006880793297385238,0.00026781635045536393,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8217171717171717,0.0007205174094055911,0.0002660356494968408,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8316161616161616,0.0007571608721142811,0.0002642973410304676,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8415151515151514,0.0007987882850772989,0.00026259992903023406,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8514141414141414,0.0008463861605334868,0.0002609419870444798,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8613131313131313,0.0009012231389102686,0.0002593221541978375,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8712121212121212,0.0009649583856315145,0.0002577391314657391,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.8811111111111111,0.00103980414239369,0.00025619167820005044,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.891010101010101,0.0011287768627267296,0.00025467860888630313,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9009090909090909,0.001236098877449148,0.0002531987901147124,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9108080808080807,0.001367867536049618,0.00025175113774871465,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9207070707070707,0.001533225567101219,0.00025033461427616016,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9306060606060605,0.0017465331469685686,0.0002489482263295604,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9405050505050505,0.002031708352131497,0.00024759102236293417,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9504040404040404,0.0024317655491942463,0.0002462620904738357,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9603030303030302,0.003032624967233154,0.0002449605563600884,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.9702020202020202,0.0040343799982079315,0.00024368558140160334,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.98010101010101,0.006035281115609553,0.00024243636085843965,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084
0.99,0.012002412169221759,0.0002412121221769697,0.5310742675385373,0.2525252532806613,0.99,0.2525252537512084


==> csv_data/withoutrounded/Combined_AoI_CF_Data.csv <==
Lambda_Percent,AoI_MM1,AoI_MM1star,Carbon_Footprint,AoI_opt_MM1,CF_opt_MM1,AoI_opt_MM1star,CF_opt_MM1star
0.01,0.0121200120829543,0.0121199999616164,0.000550000001736122,0.00134290904576419,0.05,0.000241212120197799,0.05
0.02,0.00612004896027338,0.00611999998055588,0.00110000000347224,0.00134290904576419,0.05,0.000241212120197799,0.05
0.03,0.0041201113272007,0.00411999998686905,0.00165000000520837,0.00134290904576419,0.05,0.000241212120197799,0.05
0.04,0.00312019999015082,0.00311999999002563,0.00220000000694449,0.00134290904576419,0.05,0.000241212120197799,0.05
0.05,0.00252031578151809,0.00251999999191958,0.00275000000868061,0.00134290904576419,0.05,0.000241212120197799,0.05
0.06,0.00212045956777467,0.00211999999318222,0.00330000001041673,0.00134290904576419,0.05,0.000241212120197799,0.05
0.07,0.00183491796655816,0.00183428570836981,0.00385000001215285,0.00134290904576419,0.05,0.000241212120197799,0.05
0.08,0.00162083477749239,0.00161999999476051,0.00440000001388897,0.00134290904576419,0.05,0.000241212120197799,0.05
0.09,0.00145440146061052,0.00145333332861994,0.0049500000156251,0.00134290904576419,0.05,0.000241212120197799,0.05
0.1,0.00132133332916243,0.00131999999570749,0.00550000001736122,0.00134290904576419,0.05,0.000241212120197799,0.05
0.11,0.00121254054775576,0.00121090908696093,0.00605000001909734,0.00134290904576419,0.05,0.000241212120197799,0.05
0.12,0.00112196363282206,0.0011199999963388,0.00660000002083346,0.00134290904576419,0.05,0.000241212120197799,0.05
0.13,0.00104540795425976,0.00104307691965854,0.00715000002256958,0.00134290904576419,0.05,0.000241212120197799,0.05
0.14,0.00097987773777072,0.0009771428539326,0.0077000000243057,0.00134290904576419,0.05,0.000241212120197799,0.05
0.15,0.000923176467674151,0.000919999996970119,0.00825000002604183,0.00134290904576419,0.05,0.000241212120197799,0.05
0.16,0.00087365714009937,0.000869999997127949,0.00880000002777795,0.00134290904576419,0.05,0.000241212120197799,0.05
0.17,0.000830060663574032,0.000825882350208386,0.00935000002951407,0.00134290904576419,0.05,0.000241212120197799,0.05
0.18,0.000791408127583154,0.000786666664057664,0.00990000003125019,0.00134290904576419,0.05,0.000241212120197799,0.05
0.19,0.000756927093127265,0.000751578944870176,0.0104500000329863,0.00134290904576419,0.05,0.000241212120197799,0.05
0.2,0.000725999997708319,0.000719999997601436,0.0110000000347224,0.00134290904576419,0.05,0.000241212120197799,0.05
0.21,0.000698127303402088,0.000691428569120196,0.0115500000364586,0.00134290904576419,0.05,0.000241212120197799,0.05
0.22,0.000672900697176631,0.000665454543228159,0.0121000000381947,0.00134290904576419,0.05,0.000241212120197799,0.05
0.23,0.000649983284227211,0.000641739128283256,0.0126500000399308,0.00134290904576419,0.05,0.000241212120197799,0.05
0.24,0.000629094734856314,0.000619999997917095,0.0132000000416669,0.00134290904576419,0.05,0.000241212120197799,0.05
0.25,0.000609999998074483,0.000599999997980227,0.013750000043403,0.00134290904576419,0.05,0.000241212120197799,0.05
0.26,0.000592500621830345,0.000581538459576964,0.0143000000451392,0.00134290904576419,0.05,0.000241212120197799,0.05
0.27,0.000576428004268736,0.000564444442536905,0.0148500000468753,0.00134290904576419,0.05,0.000241212120197799,0.05
0.28,0.000561638093465237,0.000548571426713994,0.0154000000486114,0.00134290904576419,0.05,0.000241212120197799,0.05
0.29,0.000548007186225487,0.00053379310163749,0.0159500000503475,0.00134290904576419,0.05,0.000241212120197799,0.05
0.3,0.000535428569738446,0.000519999998232753,0.0165000000520837,0.00134290904576419,0.05,0.000241212120197799,0.05
0.31,0.000523809816018359,0.000507096772467032,0.0170500000538198,0.00134290904576419,0.05,0.000241212120197799,0.05
0.32,0.000513070586615743,0.000494999998311668,0.0176000000555559,0.00134290904576419,0.05,0.000241212120197799,0.05
0.33,0.000503140839660097,0.000483636361983902,0.018150000057292,0.00134290904576419,0.05,0.000241212120197799,0.05
0.34,0.000493959356729545,0.000472941174851887,0.0187000000590281,0.00134290904576419,0.05,0.000241212120197799,0.05
0.35,0.000485472525940092,0.000462857141270273,0.0192500000607643,0.00134290904576419,0.05,0.000241212120197799,0.05
0.36,0.000477633331825643,0.000453333331776526,0.0198000000625004,0.00134290904576419,0.05,0.000241212120197799,0.05
0.37,0.000470400513315656,0.000444324322795954,0.0203500000642365,0.00134290904576419,0.05,0.000241212120197799,0.05
0.38,0.000463737859317157,0.000435789472182782,0.0209000000659726,0.00134290904576419,0.05,0.000241212120197799,0.05
0.39,0.000457613617723221,0.000427692306216438,0.0214500000677087,0.00134290904576419,0.05,0.000241212120197799,0.05
0.4,0.000451999998573224,0.000419999998548412,0.0220000000694449,0.00134290904576419,0.05,0.000241212120197799,0.05
0.41,0.000446872755927151,0.000412682925400777,0.022550000071181,0.00134290904576419,0.05,0.000241212120197799,0.05
0.42,0.000442210836042548,0.000405714284307792,0.0231000000729171,0.00134290904576419,0.05,0.000241212120197799,0.05
0.43,0.000437996081848762,0.00039906976605634,0.0236500000746532,0.00134290904576419,0.05,0.000241212120197799,0.05
0.44,0.000434212985642357,0.000392727271361773,0.0242000000763894,0.00134290904576419,0.05,0.000241212120197799,0.05
0.45,0.000430848483488475,0.000386666665320298,0.0247500000781255,0.00134290904576419,0.05,0.000241212120197799,0.05
0.46,0.000427891786088937,0.000380869563889322,0.0253000000798616,0.00134290904576419,0.05,0.000241212120197799,0.05
0.47,0.000425334241933189,0.000375319147625621,0.0258500000815977,0.00134290904576419,0.05,0.000241212120197799,0.05
0.48,0.000423169229433461,0.000369999998706241,0.0264000000833338,0.00134290904576419,0.05,0.000241212120197799,0.05
0.49,0.000421392075500572,0.00036489795790602,0.02695000008507,0.00134290904576419,0.05,0.000241212120197799,0.05
0.5,0.000419999998674234,0.000359999998737807,0.0275000000868061,0.00134290904576419,0.05,0.000241212120197799,0.05
0.51,0.000418992075508148,0.00035529411639972,0.0280500000885422,0.00134290904576419,0.05,0.000241212120197799,0.05
0.52,0.000418369229448613,0.000350769229536176,0.0286000000902783,0.00134290904576419,0.05,0.000241212120197799,0.05
0.53,0.000418134241955917,0.000346415093120312,0.0291500000920145,0.00134290904576419,0.05,0.000241212120197799,0.05
0.54,0.00041829178611924,0.000342222221016146,0.0297000000937506,0.00134290904576419,0.05,0.000241212120197799,0.05
0.55,0.000418848483526354,0.000338181816988496,0.0302500000954867,0.00134290904576419,0.05,0.000241212120197799,0.05
0.56,0.000419812985687812,0.000334285713104691,0.0308000000972228,0.00134290904576419,0.05,0.000241212120197799,0.05
0.57,0.000421196081901793,0.000330526314620317,0.0313500000989589,0.00134290904576419,0.05,0.000241212120197799,0.05
0.58,0.000423010836103154,0.000326896550566439,0.0319000001006951,0.00134290904576419,0.05,0.000241212120197799,0.05
0.59,0.000425272755995333,0.000323389829361845,0.0324500001024312,0.00134290904576419,0.05,0.000241212120197799,0.05
0.6,0.000427999998648982,0.00031999999886407,0.0330000001041673,0.00134290904576419,0.05,0.000241212120197799,0.05
0.61,0.000431213617806555,0.00031672131034983,0.0335500001059034,0.00134290904576419,0.05,0.000241212120197799,0.05
0.62,0.000434937859408067,0.00031354838598121,0.0341000001076395,0.00134290904576419,0.05,0.000241212120197799,0.05
0.63,0.000439200513414141,0.000310476189370324,0.0346500001093757,0.00134290904576419,0.05,0.000241212120197799,0.05
0.64,0.000444033331931704,0.000307499998903528,0.0352000001111118,0.00134290904576419,0.05,0.000241212120197799,0.05
0.65,0.000449472526053729,0.000304615383528018,0.0357500001128479,0.00134290904576419,0.05,0.000241212120197799,0.05
0.66,0.000455559356850758,0.000301818180739645,0.036300000114584,0.00134290904576419,0.05,0.000241212120197799,0.05
0.67,0.000462340839788886,0.000299104476541969,0.0368500001163201,0.00134290904576419,0.05,0.000241212120197799,0.05
0.68,0.000469870586752108,0.000296470587173637,0.0374000001180563,0.00134290904576419,0.05,0.000241212120197799,0.05
0.69,0.000478209816162299,0.000293913042424677,0.0379500001197924,0.00134290904576419,0.05,0.000241212120197799,0.05
0.7,0.000487428569889962,0.00029142857038283,0.0385000001215285,0.00134290904576419,0.05,0.000241212120197799,0.05
0.71,0.000497607186384579,0.000289014083468922,0.0390500001232646,0.00134290904576419,0.05,0.000241212120197799,0.05
0.72,0.000508838093631905,0.000286666665635957,0.0396000001250008,0.00134290904576419,0.05,0.000241212120197799,0.05
0.73,0.00052122800444298,0.000284383560620332,0.0401500001267369,0.00134290904576419,0.05,0.000241212120197799,0.05
0.74,0.000534900622012165,0.000282162161145671,0.040700000128473,0.00134290904576419,0.05,0.000241212120197799,0.05
0.75,0.000549999998263878,0.000279999998990334,0.0412500001302091,0.00134290904576419,0.05,0.000241212120197799,0.05
0.76,0.000566694735053285,0.000277894735839085,0.0418000001319452,0.00134290904576419,0.05,0.000241212120197799,0.05
0.77,0.000585183284431758,0.000275844154847608,0.0423500001336814,0.00134290904576419,0.05,0.000241212120197799,0.05
0.78,0.000605700697388754,0.000273846152855913,0.0429000001354175,0.00134290904576419,0.05,0.000241212120197799,0.05
0.79,0.000628527303621787,0.000271898733193121,0.0434500001371536,0.00134290904576419,0.05,0.000241212120197799,0.05
0.8,0.000653999997935594,0.0002699999990219,0.0440000001388897,0.00134290904576419,0.05,0.000241212120197799,0.05
0.81,0.000682527093362114,0.000268148147175893,0.0445500001406259,0.00134290904576419,0.05,0.000241212120197799,0.05
0.82,0.000714608127825579,0.000266341462448082,0.045100000142362,0.00134290904576419,0.05,0.000241212120197799,0.05
0.83,0.000750860663824033,0.000264578312292026,0.0456500001440981,0.00134290904576419,0.05,0.000241212120197799,0.05
0.84,0.000792057140356947,0.00026285714190159,0.0462000001458342,0.00134290904576419,0.05,0.000241212120197799,0.05
0.85,0.000839176467939304,0.000261176469637987,0.0467500001475703,0.00134290904576419,0.05,0.000241212120197799,0.05
0.86,0.000893477738043449,0.000259534882775864,0.0473000001493065,0.00134290904576419,0.05,0.000241212120197799,0.05
0.87,0.000956607954540068,0.000257931033542755,0.0478500001510426,0.00134290904576419,0.05,0.000241212120197799,0.05
0.88,0.00103076363310994,0.00025636363542858,0.0484000001527787,0.00134290904576419,0.05,0.000241212120197799,0.05
0.89,0.00111894054805122,0.000254831459743938,0.0489500001545148,0.00134290904576419,0.05,0.000241212120197799,0.05
0.9,0.00122533332946546,0.000253333332407843,0.049500000156251,0.00134290904576419,0.05,0.000241212120197799,0.05
0.91,0.00135600146092113,0.000251868130947266,0.0500500001579871,0.00134290904576419,0.05,0.000241212120197799,0.05
0.92,0.00152003477781058,0.000250434781692355,0.0506000001597232,0.00134290904576419,0.05,0.000241212120197799,0.05
0.93,0.00173171796688391,0.000249032257152602,0.0511500001614593,0.00134290904576419,0.05,0.000241212120197799,0.05
0.94,0.00201485956810801,0.000247659573560504,0.0517000001631954,0.00134290904576419,0.05,0.000241212120197799,0.05
0.95,0.002412315781859,0.000246315788570345,0.0522500001649316,0.00134290904576419,0.05,0.000241212120197799,0.05
0.96,0.00300979999049931,0.000244999999100814,0.0528000001666677,0.00134290904576419,0.05,0.000241212120197799,0.05
0.97,0.00400731132755676,0.000243711339311068,0.0533500001684038,0.00134290904576419,0.05,0.000241212120197799,0.05
0.98,0.00600484896063702,0.000242448978700704,0.0539000001701399,0.00134290904576419,0.05,0.000241212120197799,0.05
0.99,0.0120024120833256,0.000241212120324892,0.054450000171876,0.00134290904576419,0.05,0.000241212120197799,0.05

==> csv_data/withoutrounded/Combined_AoI_CF_Data_old.csv <==
Lambda_Percent,AoI_MM1,AoI_MM1star,Carbon_Footprint,AoI_opt_MM1,CF_opt_MM1,AoI_opt_MM1star,CF_opt_MM1star
0.01,0.0121,0.0121,0.0006,0.0013,0.05,0.0002,0.05
0.02,0.0061,0.0061,0.0011,0.0013,0.05,0.0002,0.05
0.03,0.0041,0.0041,0.0017,0.0013,0.05,0.0002,0.05
0.04,0.0031,0.0031,0.0022,0.0013,0.05,0.0002,0.05
0.05,0.0025,0.0025,0.0028,0.0013,0.05,0.0002,0.05
0.06,0.0021,0.0021,0.0033,0.0013,0.05,0.0002,0.05
0.07,0.0018,0.0018,0.0039,0.0013,0.05,0.0002,0.05
0.08,0.0016,0.0016,0.0044,0.0013,0.05,0.0002,0.05
0.09,0.0015,0.0015,0.005,0.0013,0.05,0.0002,0.05
0.1,0.0013,0.0013,0.0055,0.0013,0.05,0.0002,0.05
0.11,0.0012,0.0012,0.0061,0.0013,0.05,0.0002,0.05
0.12,0.0011,0.0011,0.0066,0.0013,0.05,0.0002,0.05
0.13,0.001,0.001,0.0072,0.0013,0.05,0.0002,0.05
0.14,0.001,0.001,0.0077,0.0013,0.05,0.0002,0.05
0.15,0.0009,0.0009,0.0083,0.0013,0.05,0.0002,0.05
0.16,0.0009,0.0009,0.0088,0.0013,0.05,0.0002,0.05
0.17,0.0008,0.0008,0.0094,0.0013,0.05,0.0002,0.05
0.18,0.0008,0.0008,0.0099,0.0013,0.05,0.0002,0.05
0.19,0.0008,0.0008,0.0105,0.0013,0.05,0.0002,0.05
0.2,0.0007,0.0007,0.011,0.0013,0.05,0.0002,0.05
0.21,0.0007,0.0007,0.0116,0.0013,0.05,0.0002,0.05
0.22,0.0007,0.0007,0.0121,0.0013,0.05,0.0002,0.05
0.23,0.0006,0.0006,0.0127,0.0013,0.05,0.0002,0.05
0.24,0.0006,0.0006,0.0132,0.0013,0.05,0.0002,0.05
0.25,0.0006,0.0006,0.0138,0.0013,0.05,0.0002,0.05
0.26,0.0006,0.0006,0.0143,0.0013,0.05,0.0002,0.05
0.27,0.0006,0.0006,0.0149,0.0013,0.05,0.0002,0.05
0.28,0.0006,0.0005,0.0154,0.0013,0.05,0.0002,0.05
0.29,0.0005,0.0005,0.016,0.0013,0.05,0.0002,0.05
0.3,0.0005,0.0005,0.0165,0.0013,0.05,0.0002,0.05
0.31,0.0005,0.0005,0.0171,0.0013,0.05,0.0002,0.05
0.32,0.0005,0.0005,0.0176,0.0013,0.05,0.0002,0.05
0.33,0.0005,0.0005,0.0182,0.0013,0.05,0.0002,0.05
0.34,0.0005,0.0005,0.0187,0.0013,0.05,0.0002,0.05
0.35,0.0005,0.0005,0.0193,0.0013,0.05,0.0002,0.05
0.36,0.0005,0.0005,0.0198,0.0013,0.05,0.0002,0.05
0.37,0.0005,0.0004,0.0204,0.0013,0.05,0.0002,0.05
0.38,0.0005,0.0004,0.0209,0.0013,0.05,0.0002,0.05
0.39,0.0005,0.0004,0.0215,0.0013,0.05,0.0002,0.05
0.4,0.0005,0.0004,0.022,0.0013,0.05,0.0002,0.05
0.41,0.0004,0.0004,0.0226,0.0013,0.05,0.0002,0.05
0.42,0.0004,0.0004,0.0231,0.0013,0.05,0.0002,0.05
0.43,0.0004,0.0004,0.0237,0.0013,0.05,0.0002,0.05
0.44,0.0004,0.0004,0.0242,0.0013,0.05,0.0002,0.05
0.45,0.0004,0.0004,0.0248,0.0013,0.05,0.0002,0.05
0.46,0.0004,0.0004,0.0253,0.0013,0.05,0.0002,0.05
0.47,0.0004,0.0004,0.0259,0.0013,0.05,0.0002,0.05
0.48,0.0004,0.0004,0.0264,0.0013,0.05,0.0002,0.05
0.49,0.0004,0.0004,0.027,0.0013,0.05,0.0002,0.05
0.5,0.0004,0.0004,0.0275,0.0013,0.05,0.0002,0.05
0.51,0.0004,0.0004,0.0281,0.0013,0.05,0.0002,0.05
0.52,0.0004,0.0004,0.0286,0.0013,0.05,0.0002,0.05
0.53,0.0004,0.0003,0.0292,0.0013,0.05,0.0002,0.05
0.54,0.0004,0.0003,0.0297,0.0013,0.05,0.0002,0.05
0.55,0.0004,0.0003,0.0303,0.0013,0.05,0.0002,0.05
0.56,0.0004,0.0003,0.0308,0.0013,0.05,0.0002,0.05
0.57,0.0004,0.0003,0.0314,0.0013,0.05,0.0002,0.05
0.58,0.0004,0.0003,0.0319,0.0013,0.05,0.0002,0.05
0.59,0.0004,0.0003,0.0325,0.0013,0.05,0.0002,0.05
0.6,0.0004,0.0003,0.033,0.0013,0.05,0.0002,0.05
0.61,0.0004,0.0003,0.0336,0.0013,0.05,0.0002,0.05
0.62,0.0004,0.0003,0.0341,0.0013,0.05,0.0002,0.05
0.63,0.0004,0.0003,0.0347,0.0013,0.05,0.0002,0.05
0.64,0.0004,0.0003,0.0352,0.0013,0.05,0.0002,0.05
0.65,0.0004,0.0003,0.0358,0.0013,0.05,0.0002,0.05
0.66,0.0005,0.0003,0.0363,0.0013,0.05,0.0002,0.05
0.67,0.0005,0.0003,0.0369,0.0013,0.05,0.0002,0.05
0.68,0.0005,0.0003,0.0374,0.0013,0.05,0.0002,0.05
0.69,0.0005,0.0003,0.038,0.0013,0.05,0.0002,0.05
0.7,0.0005,0.0003,0.0385,0.0013,0.05,0.0002,0.05
0.71,0.0005,0.0003,0.0391,0.0013,0.05,0.0002,0.05
0.72,0.0005,0.0003,0.0396,0.0013,0.05,0.0002,0.05
0.73,0.0005,0.0003,0.0402,0.0013,0.05,0.0002,0.05
0.74,0.0005,0.0003,0.0407,0.0013,0.05,0.0002,0.05
0.75,0.0005,0.0003,0.0413,0.0013,0.05,0.0002,0.05
0.76,0.0006,0.0003,0.0418,0.0013,0.05,0.0002,0.05
0.77,0.0006,0.0003,0.0424,0.0013,0.05,0.0002,0.05
0.78,0.0006,0.0003,0.0429,0.0013,0.05,0.0002,0.05
0.79,0.0006,0.0003,0.0435,0.0013,0.05,0.0002,0.05
0.8,0.0007,0.0003,0.044,0.0013,0.05,0.0002,0.05
0.81,0.0007,0.0003,0.0446,0.0013,0.05,0.0002,0.05
0.82,0.0007,0.0003,0.0451,0.0013,0.05,0.0002,0.05
0.83,0.0008,0.0003,0.0457,0.0013,0.05,0.0002,0.05
0.84,0.0008,0.0003,0.0462,0.0013,0.05,0.0002,0.05
0.85,0.0008,0.0003,0.0468,0.0013,0.05,0.0002,0.05
0.86,0.0009,0.0003,0.0473,0.0013,0.05,0.0002,0.05
0.87,0.001,0.0003,0.0479,0.0013,0.05,0.0002,0.05
0.88,0.001,0.0003,0.0484,0.0013,0.05,0.0002,0.05
0.89,0.0011,0.0003,0.049,0.0013,0.05,0.0002,0.05
0.9,0.0012,0.0003,0.0495,0.0013,0.05,0.0002,0.05
0.91,0.0014,0.0003,0.0501,0.0013,0.05,0.0002,0.05
0.92,0.0015,0.0003,0.0506,0.0013,0.05,0.0002,0.05
0.93,0.0017,0.0002,0.0512,0.0013,0.05,0.0002,0.05
0.94,0.002,0.0002,0.0517,0.0013,0.05,0.0002,0.05
0.95,0.0024,0.0002,0.0523,0.0013,0.05,0.0002,0.05
0.96,0.003,0.0002,0.0528,0.0013,0.05,0.0002,0.05
0.97,0.004,0.0002,0.0534,0.0013,0.05,0.0002,0.05
0.98,0.006,0.0002,0.0539,0.0013,0.05,0.0002,0.05
0.99,0.012,0.0002,0.0545,0.0013,0.05,0.0002,0.05


==> csv_data/withoutrounded/Combined_AoI_CF_vs_SNR.csv <==
SNR_min_dB,AoI_MM1_opt,AoI_MM1star_opt,CF_MM1_opt,CF_MM1star_opt,AoI_MM1_unopt,AoI_MM1star_unopt,CF_MM1_unopt,CF_MM1star_unopt
-10,0.304088381453748,0.17454970945807,1.05139840077148e-11,7.919208e-11,0.305446717688352,0.261811472304302,0.099,0.099
-5,0.105479963829557,0.0605465323999816,3.32481844974254e-11,2.50427345446267e-10,0.105951133613478,0.0908152573829816,0.099,0.099
0,0.0418132239812289,0.024001200120012,1.05140078942269e-10,7.919208e-10,0.042,0.036,0.099,0.099
5,0.0203235970052829,0.0116659437478847,3.32481854660774e-10,6.26068363615668e-10,0.0204143807376793,0.0174980406322965,0.099,0.099
10,0.0120867323279172,0.00693790274411214,1.0514004035348e-09,1.979802e-09,0.0121407227053513,0.010406333747444,0.099,0.099
15,0.00831639288886218,0.00477369097613427,3.32482084579287e-09,6.26068363615668e-09,0.00835354148938861,0.00716017841947595,0.099,0.099
20,0.00627994831488132,0.00360475184397304,1.05140080886515e-08,1.979802e-08,0.00630800029539489,0.00540685739605277,0.099,0.099


==> csv_data/withoutrounded/Combined_AoI_CF_vs_SNR_X.csv <==
SNR_min_dB,AoI_MM1_opt,AoI_MM1star_opt,CF_MM1_opt,CF_MM1star_opt,AoI_MM1_unopt,AoI_MM1star_unopt,CF_MM1_unopt,CF_MM1star_unopt,Xaxis,Yaxis
-10,0.304088381453748,0.17454970945807,1.0513984007714799e-11,7.919208e-11,0.305446717688352,0.261811472304302,0.099,0.099,0.0000e+00,0.0000e+00
-5,0.105479963829557,0.0605465323999816,3.32481844974254e-11,2.50427345446267e-10,0.105951133613478,0.0908152573829816,0.099,0.099,0.0509,0.0165
0,0.0418132239812289,0.024001200120012,1.05140078942269e-10,7.919208e-10,0.042,0.036,0.099,0.099,0.1018,0.033
5,0.0203235970052829,0.0116659437478847,3.32481854660774e-10,6.26068363615668e-10,0.0204143807376793,0.0174980406322965,0.099,0.099,0.1527,0.0495
10,0.0120867323279172,0.0069379027441121,1.0514004035348e-09,1.979802e-09,0.0121407227053513,0.010406333747444,0.099,0.099,0.2036,0.066
15,0.0083163928888621,0.0047736909761342,3.3248208457928704e-09,6.260683636156681e-09,0.0083535414893886,0.0071601784194759,0.099,0.099,0.2545,0.0825
20,0.0062799483148813,0.003604751843973,1.05140080886515e-08,1.979802e-08,0.0063080002953948,0.0054068573960527,0.099,0.099,0.3054,0.099


==> csv_data/withoutrounded/Optimized_AoI_CF_vs_SNR.csv <==
SNR_min_dB,AoI_MM1_opt,AoI_MM1star_opt,CF_MM1_opt,CF_MM1star_opt
-10,0.304088381453055,0.17454970945807,1.05139929285274e-06,1.979802e-06
-5,0.105479963829562,0.0605465323999816,3.32481781115935e-06,6.26068363615668e-06
0,0.0418132239811903,0.024001200120012,1.05139989885441e-05,1.979802e-05
5,0.0203235970052829,0.0116659437478847,3.32481832092138e-05,6.26068363615668e-05
10,0.0120867323279253,0.00693790274411214,0.000105140080777504,0.0001979802
15,0.00831639288886338,0.00477369111112914,0.000332481582137929,0.000626068345911126
20,0.00627994853207678,0.00360475205317624,0.00105136967705071,0.00197980188510142


==> csv_data/withoutrounded/Results_AoI_CF_vs_SNR.csv <==
SNR_min_dB,AoI_MM1,AoI_MM1star,CF_MM1,CF_MM1star
-10,0.305446717688352,0.261811472304302,9.9e-12,9.9e-12
-5,0.105951133613478,0.0908152573829816,3.1306548835667e-11,3.1306548835667e-11
0,0.042,0.036,9.9e-11,9.9e-11
5,0.0204143807376793,0.0174980406322965,3.1306548835667e-10,3.1306548835667e-10
10,0.0121407227053513,0.010406333747444,9.9e-10,9.9e-10
15,0.00835354148938861,0.00716017841947595,3.13065488356669e-09,3.13065488356669e-09
20,0.00630800029539489,0.00540685739605277,9.9e-09,9.9e-09


==> csv_data/withoutrounded/Results_AoI_CF_vs_SNR_notsoold.csv <==
SNR_min_dB,AoI_MM1,AoI_MM1star,CF_MM1,CF_MM1star,Yaxis_AOI,Yaxis_CF
-10,0.305446717688352,0.261811472304302,9.9e-07,9.9e-07,0.0000e+00,0.0000e+00
-5,0.105951133613478,0.0908152573829816,3.1306548835667e-06,3.1306548835667e-06,0.0509,1.6500e-04
0,0.042,0.036,9.9e-06,9.9e-06,0.1018,3.3000e-04
5,0.0204143807376793,0.0174980406322965,3.1306548835667e-05,3.1306548835667e-05,0.1527,4.9500e-04
10,0.0121407227053513,0.010406333747444,9.9e-05,9.9e-05,0.2036,6.6000e-04
15,0.0083535414893886,0.0071601784194759,0.0003130654883566,0.0003130654883566,0.2545,8.2500e-04
20,0.0063080002953948,0.0054068573960527,0.00099,0.00099,0.3054,9.9000e-04


==> csv_data/withoutrounded/nova_tabela.csv <==
mm1,dm1,md1,energy
220.41192222222222,120.19060845236933,220.6542192290742,16.254075405600002
192.42578840643344,106.15831390655867,192.09150152964895,18.907802002432653
171.3646930741527,95.58500837907428,170.62790992437687,21.56152859926531
154.9578825464984,87.33753526631675,154.88822566362083,24.21525519609796
141.83211206760706,80.73151665059132,141.42081198046077,26.868981792930615
131.10830923247943,75.32938660968283,130.45901934458243,29.52270838976327
122.19783093003,70.83838445575734,121.29894426276158,32.17643498659592
114.69186450216448,67.05523878540559,113.66067991214489,34.83016158342858
108.29781377906718,63.834407205912676,107.11897892444287,37.483888180261225
102.80092560964182,61.06895969327404,101.6218486768821,40.13761477709389
98.04020053004517,58.67860519025645,96.67722411812687,42.791341373926535
93.89274964069124,56.6019325589382,92.48687760161704,45.44506797075919
90.26333665106223,54.791232375540375,88.3303536071066,48.09879456759184
87.07720831687769,53.2089515145556,84.92317879826898,50.7525211644245
84.27507068851592,51.82521086623216,81.79280432417777,53.40624776125715
81.80950151237623,50.61603328598143,79.02748045405119,56.05997435808981
79.64234599585434,49.56205716477812,76.51754483568203,58.71370095492246
77.74280010579332,48.647589196094486,74.27095700328393,61.3674275517551
76.08598404876369,47.85989884397192,72.29965411347604,64.02115414858777
74.65187187489569,47.18868838882514,70.54802195011314,66.67488074542042
73.42448474806974,46.62569300379593,68.77190006787013,69.32860734225306
72.3912833628737,46.164379107981304,67.401009911351,71.9823339390857
71.5427141616395,45.79971869586203,65.92518269171327,74.63606053591839
70.87187747512158,45.528023977409106,64.77393080309326,77.28978713275103
70.37429543993571,45.34683145399343,63.66299111424713,79.94351372958369
70.04776482769081,45.25482814152157,62.731390768609366,82.59724032641633
69.89228563838687,45.251815470984,61.856768237793226,85.25096692324898
69.91006110041502,45.33870876218423,61.10245047717545,87.90469352008166
70.1055690771594,45.517572323863845,60.5502533922238,90.55842011691429
70.48570923786566,45.791692396688276,59.949254827658834,93.21214671374695
71.06003514020183,46.165692539106644,59.64311036394239,95.8658733105796
71.84108608958002,46.645698906695124,59.38596954859616,98.51959990741226
72.84484092211986,47.2395665105492,59.26033542181543,101.1733265042449
74.09132558769107,47.957182400779395,59.238659466654184,103.82705310107757
75.60541987972317,48.81086845321653,59.4342847341114,106.48077969791021
77.41792783137309,49.8159160216988,59.759078685959494,109.13450629474286
79.56700423524505,50.991298685575785,60.33027234623319,111.78823289157552
82.10007134493979,52.36063012154153,60.83000684181623,114.44195948840817
85.07642311007902,53.95346577487016,61.96563233171371,117.09568608524084
88.57081277494314,55.80709624390097,62.98298843583117,119.74941268207348
92.67847663005001,57.96905877091948,64.62140676301085,122.40313927890614
97.52230357498554,60.50072166690861,66.41682913971228,125.05686587573877
103.26329307359306,63.48251295896338,68.82605723404937,127.71059247257143
110.1161982769688,67.02174164632615,71.5437889044982,130.3643190694041
118.37361535492845,71.26464208363544,75.64558015210453,133.01804566623676
128.44435696556627,76.4155604545199,80.5185373396911,135.6717722630694
140.91706621996792,82.76876151247465,84.89235642030668,138.32549885990207
156.67081552313238,90.76372777803178,93.12413726576341,140.9792254567347
177.0788496309233,101.08703086072336,102.64417406842325,143.63295205356735
204.41192222222227,114.87399955410778,115.65379717420426,146.2866786504

